Resilient Coordination of Networked Multiagent Systems Based on Distributed State Emulators

This note studies resilient coordination of networked multiagent systems in the presence of misbehaving agents, i.e., agents that are subject to adversaries modeled as exogenous disturbances. Apart from the existing relevant literature that make specific assumptions on the graph topology and/or the fraction of misbehaving agents, we present an adaptive control architecture based on distributed state emulators and show that the nominal networked multiagent system behavior can be retrieved even if all agents are misbehaving.

==> PaperNotes.txt <==
1.Getting rid of K_r^{\star} if b and brm are known then it is known and does not need to be estimated

To Do List

1. move bib to reference folder


